Production of bottomonia states in proton+proton and heavy-ion collisions

In this work, we review the experimental and theoretical developments of bottomonia production in proton+proton and heavy-ion collisions. The bottomonia production process is proving to be one of the most robust processes to investigate the fundamental aspects of Quantum Chromodynamics at both low and high temperatures. The LHC experiments in the last decade have produced large statistics of bottomonia states in wide kinematic ranges in various collision systems. The bottomonia have three $\Upsilon$ S-states which are reconstructed in dilepton invariant mass channel with high mass resolution by LHC detectors and P-states are measured via their decay to S-states. We start with the details of measurements in proton+proton collisions and their understanding in terms of various effective theoretical models. Here we cover both the Tevatron and LHC measurements with $\sqrt{s}$ spanning from 1.8 TeV to 13 TeV. The bottomonia states have particularly been very good probes to understand strongly interacting matter produced in heavy-ion collisions. The Pb+Pb collisions have been performed at $\sqrt{s_{NN}}$ = 2.76 TeV and 5.02 TeV at LHC. This led to the detailed study of the modification of bottomonia yields as a function of various observables and collision energy. At the same time, the improved results of bottomonia production became available from RHIC experiments which have proven to be useful for a quantitative comparison. A systematic study of bottomonia production in p+p, p+Pb and Pb+Pb has been very useful to understand the medium effects in these collision systems. We review some of the (if not all the) models of bottomonia evolution due to various processes in a large dynamically evolving medium and discuss these in comparison with the measurements.

==> makelat.txt <==
pdflatex Bott1Review;bibtex Bott1Review;pdflatex Bott1Review;pdflatex Bott1Review; 



